Derived equivalences from cohomological approximations, and mutations of $\Phi$-Yoneda algebras

In this article, a new construction of derived equivalences is given. It relates different endomorphism rings and more generally cohomological endomorphism rings - including higher extensions - of objects in triangulated categories. These objects need to be connected by certain universal maps that are cohomological approximations and that exist in very general circumstances. The construction turns out to be applicable in a wide variety of situations, covering finite dimensional algebras as well as certain infinite dimensional algebras, Frobenius categories and $n$-Calabi-Yau categories.

==> 11-hkx-abstract.txt <==
Title: Derived equivalences from cohomological approximations, 
and mutations of $\Phi$-Yoneda algebras
Authors: Wei Hu (Beijing Normal University) Steffen Koenig (University
of Stuttgart) and Changchang Xi (Beijing Normal University)
Subj-class: math.RT;math.RA
MSC-class: 18E30 (primary), 16G10 (secondary)
Comments: 31 pages. 

Abstract: 
In this article, a new construction of derived equivalences is
given. It relates different endomorphism rings and more generally
cohomological endomorphism rings - including higher extensions - of
objects in triangulated categories. These objects need to be
connected by certain universal maps that are cohomological
approximations and that exist in very general circumstances. The
construction turns out to be applicable in a wide variety of
situations, covering finite dimensional algebras as well as certain
infinite dimensional algebras, Frobenius categories and
$n$-Calabi-Yau categories.

